JWST and HST Confirm Transit Timing Variations for the Ultra-Hot Jupiter TOI-2109 b

Ultra-hot Jupiters are a rare yet valuable subset of exoplanets that can help elucidate both the internal properties of their host stars as well as the orbital evolution of close-in planets. An extreme among extremes, TOI-2109 b is a super-Jupiter ($1.347 \pm 0.047 R_{\rm Jup}$, $5.02 \pm 0.75 M_{\rm Jup}$) with the shortest orbital period (0.67247479 $\pm$ 0.00000028 days) and the fastest predicted orbital decay rate of any known giant planet. Previous observations hinted at a quadratic long-term trend in the transit timing variations (TTVs) consistent with orbital decay, as well as short-term sinusoidal TTVs consistent with a near-resonant planetary companion that would indicate a dynamically quiescent migration pathway. Here, we combine archival ground-based, TESS, and CHEOPS photometry with new transit and eclipse data from HST and JWST to update the TTV analysis. We find very strong evidence for sinusoidal TTVs over a linear ephemeris ($\Delta$BIC of 33.6), consistent with a nearby planetary companion as suggested by J.-V. Harre et al. 2024, and rule out several non-planetary scenarios that could explain the sinusoidal TTVs. We also find strong evidence of a quadratic TTV trend ($\Delta$BIC of 6.75) consistent with an orbital decay rate of -3.46 $\pm$ 1.17 ms/yr and a stellar tidal quality factor of 2.13$^{+1.18}_{-0.61} \times10^7$, though we cannot rule out line-of-sight acceleration as the cause of the quadratic trend. If our results are confirmed, TOI-2109 b would be the only known exoplanet besides WASP-12 b with a decaying orbit and the most extreme of an ultra-rare class of close-in giant planets with nearby companions.

==> TOI_2109_TTV_Paper_TransitTimes_Table1.csv <==
Transit time,Uncertainty,Source,Reference
2453885.688618,0.001079,WASP,JVH2024
2458984.389562,0.000715,TESS,AM2025
2458985.061948,0.000801,TESS,AM2025
2458985.733731,0.000576,TESS,AM2025
2458987.078940,0.000753,TESS,AM2025
2458987.752182,0.000654,TESS,AM2025
2458989.768263,0.000910,TESS,AM2025
2458990.442264,0.000508,TESS,AM2025
2458991.786208,0.001072,TESS,AM2025
2458993.132724,0.000323,TESS,AM2025
2458994.475796,0.001108,TESS,AM2025
2458995.148727,0.000342,TESS,AM2025
2458997.164458,0.000733,TESS,AM2025
2458997.839249,0.000305,TESS,AM2025
2458998.512919,0.000895,TESS,AM2025
2458999.182177,0.000794,TESS,AM2025
2459000.528852,0.000554,TESS,AM2025
2459001.871877,0.000889,TESS,AM2025
2459002.546654,0.000469,TESS,AM2025
2459003.219041,0.000248,TESS,AM2025
2459003.890649,0.000615,TESS,AM2025
2459004.562974,0.000553,TESS,AM2025
2459005.235805,0.000534,TESS,AM2025
2459005.909282,0.000911,TESS,AM2025
2459006.580264,0.000582,TESS,AM2025
2459007.253084,0.000567,TESS,AM2025
2459008.599608,0.000878,TESS,AM2025
2459063.740671,0.000778,MLO,AM2025
2459066.432330,0.000330,TCS (MuSCAT2),AM2025
2459085.934918,0.000482,LCOGT,AM2025
2459312.557566,0.001091,GdP,AM2025
2459313.901677,0.000660,FLWO (KeplerCam),AM2025
2459313.900518,0.001170,ULMT,AM2025
2459349.542546,0.000232,CHEOPS,JVH2024
2459353.577576,0.000211,CHEOPS,JVH2024
2459356.267243,0.000191,CHEOPS,JVH2024
2459358.956866,0.000220,FTN (MuSCAT3),AM2025
2459362.319158,0.000177,CHEOPS,JVH2024
2459365.681918,0.000173,CHEOPS,JVH2024
2459369.717019,0.000213,CHEOPS,JVH2024
2459376.441345,0.000240,CHEOPS,JVH2024
2459377.786845,0.000212,CHEOPS,JVH2024
2459379.131546,0.000213,CHEOPS,JVH2024
2459381.821608,0.000187,CHEOPS,JVH2024
2459391.909196,0.000243,FTN (MuSCAT3),AM2025
2459677.037639,0.000210,FTN (MuSCAT3),AM2025
2459683.763330,0.000495,LCOGT,AM2025
2459685.779757,0.000335,CHEOPS,JVH2024
2459695.194240,0.000254,CHEOPS,JVH2024
2459719.403948,0.000565,TESS,AM2025
2459720.075654,0.000507,TESS,AM2025
2459725.456031,0.000563,TESS,AM2025
2459726.128477,0.000569,TESS,AM2025
2459726.800225,0.000491,TESS,AM2025
2459727.473474,0.000471,TESS,AM2025
2459728.145326,0.000428,TESS,AM2025
2459728.818189,0.000520,TESS,AM2025
2459729.490018,0.000725,TESS,AM2025
2459730.163271,0.000444,TESS,AM2025
2459730.163441,0.000220,CHEOPS,JVH2024
2459732.180541,0.000448,TESS,AM2025
2459732.852594,0.000230,CHEOPS,JVH2024
2459732.852257,0.000540,TESS,AM2025
2459733.525305,0.000203,CHEOPS,JVH2024
2459736.887592,0.000222,CHEOPS,JVH2024
2459737.560861,0.000565,TESS,AM2025
2459738.233376,0.000511,TESS,AM2025
2459738.905475,0.000705,TESS,AM2025
2459739.577340,0.000577,TESS,AM2025
2459740.250261,0.000537,TESS,AM2025
2459740.923099,0.000485,TESS,AM2025
2459741.595219,0.000534,TESS,AM2025
2459742.267407,0.000413,TESS,AM2025
2459742.940686,0.000765,TESS,AM2025
2459742.940224,0.000199,CHEOPS,JVH2024
2460055.640153,0.000280,CHEOPS,JVH2024
2460061.692214,0.000278,CHEOPS,JVH2024
2460083.211849,0.000252,CHEOPS,JVH2024
2460097.333665,0.000266,CHEOPS,JVH2024
2460098.679387,0.000284,CHEOPS,JVH2024
2460103.386211,0.000235,CHEOPS,JVH2024
2460104.731772,0.000289,CHEOPS,JVH2024
2460108.766204,0.000203,CHEOPS,JVH2024
2460112.128585,0.000224,CHEOPS,JVH2024
2460130.957922,0.000793,FTN (MuSCAT3),AM2025
2460158.528584,0.000607,LCOGT,AM2025
2460397.929740,0.000731,HST,This work
2460453.072774,0.000406,TESS,AM2025
2460453.745000,0.000449,TESS,AM2025
2460454.417348,0.000478,TESS,AM2025
2460455.090176,0.000676,TESS,AM2025
2460455.762512,0.000490,TESS,AM2025
2460463.831613,0.000448,TESS,AM2025
2460464.505425,0.000492,TESS,AM2025
2460465.177136,0.000366,TESS,AM2025
2460466.522226,0.000954,TESS,AM2025
2460467.195107,0.000427,TESS,AM2025
2460467.867317,0.000458,TESS,AM2025
2460468.540070,0.000452,TESS,AM2025
2460469.212185,0.000448,TESS,AM2025
2460469.884217,0.000505,TESS,AM2025
2460470.556853,0.000780,TESS,AM2025
2460471.229382,0.000428,TESS,AM2025
2460471.902087,0.000433,TESS,AM2025
2460473.919697,0.000722,TESS,AM2025
2460477.953920,0.000512,TESS,AM2025
2460478.626933,0.000778,TESS,AM2025
2460479.299342,0.000432,TESS,AM2025
2460902.957887,0.000039,JWST,This work
